One-Loop Corrections to Dihadron Production in DIS at Small $x$

We calculate the one-loop corrections to dihadron production in Deep Inelastic Scattering (DIS) at small x using the Color Glass Condensate formalism. We show that all UV and soft singularities cancel while the collinear divergences are absorbed into quark and anti quark-hadron fragmentation functions. Rapidity divergences lead to JIMWLK evolution of dipoles and quadrupoles describing multiple-scatterings of the quark anti-quark dipole on the target proton/nucleus. The resulting cross section is finite and can be used for phenomenological studies of dihadron angular correlations at small x in a future Electron-Ion Collider (EIC).

==> ref-response.txt <==
We would like to thank the referee for their careful reading of the manuscript and helpful comments. We agree with the point made about the characteristic Sudakov effects expected to arise in the back-to-back limit. We have included a comment on this important avenue for further study in the revised manuscript. We also agree with the second point: Integrating over an outgoing particle's phase space will indeed result in the single inclusive hadron production cross section at next-to-leading order. We are currently performing this calculation, and have added a note about this to the manuscript.

